Alleviating alpha quenching by solar wind and meridional flow

We study the ability of magnetic helicity expulsion to alleviate catastrophic $\alpha$-quenching in mean field dynamos in two--dimensional spherical wedge domains. Motivated by the physical state of the outer regions of the Sun, we consider $\alpha^2\Omega$ mean field models with a dynamical $\alpha$ quenching. We include two mechanisms which have the potential to facilitate helicity expulsion, namely advection by a mean flow ("solar wind") and meridional circulation. We find that a wind alone can prevent catastrophic quenching, with the field saturating at finite amplitude. In certain parameter ranges, the presence of a large-scale meridional circulation can reinforce this alleviation. However, the saturated field strengths are typically below the equipartition field strength. We discuss possible mechanisms that might increase the saturated field.

==> plots/symdef.inc <==
\def \uxt {{\bm U}({\bm x},t)}
\def \vamp { v_{\rm amp}}
\def \vsurf { v_{\rm surf}}
\def \Bbar {{\overline {\bm B}}}
\def \Abar {{\overline {\bm A}}}
\def \Jbar {{\overline {\bm J}}}
\def \Bxt {{\bm B}({\bm x},t)}
\def \Bhkt {{\hat{\bm B}}({\bm k},t)}
\def \Bh {{\hat{\bm B}}}
\def \Beq {B_{\rm eq}}
\def \Axt {{\bm A}({\bm x},t)}
\def \A {{\bm A}}
\def \Ar {A_r}
\def \At {A_{\theta}}
\def \Ap {A_{\phi}}
\def \fxt {{\bm f}({\bm x},t)}
\def \f {{\bm f}}

\def \rzero {r_0}
\def \AAA {{\bm A}}
\def \WW {{\bm W}}
\def \uu {{\bm U}}
\def \Ubar {{\overline {\bm U}}}
\def \Uwind {{\bm U}^{\rm wind}}
\def \Ucirc {{\bm U}^{\rm circ}}
\def \Ushear {{\bm U}^{\rm shear}}
\def \ubar {{\overline U}}
\def \ut {U_{\theta}}
\def \up {U_{\phi}}
\def \B {{\bm B}}
\def \Br {B_r}
\def \Bt {B_{\theta}}
\def \Bp {B_{\phi}}
\def \jxt {{\bm J}({\bm x},t)}
\def \j {{\bm J}}
\def \k {{\bm k}}
\def \x {{\bm x}}
\def \grad {{\bm \nabla}}
\def \curl {{\bm \nabla} \times}
\def \dive {{\bm \nabla}\cdot}
\def \lap {\nabla^2}
\def \delt {\partial_t}
\def \Dt {D_t}
\def \er {{\bm e}_r}
\def \et {{\bm e}_{\theta}}
\def \ep {{\bm e}_{\phi}}
\def \t  {\theta}
\def \p  {\phi}
\def \ehr {{\bm e}_{\hat r}}
\def \eht {{\bm e}_{\hat \theta}}
\def \ehp {{\bm e}_{\hat \phi}}
\newcommand{\bra}[1]{\langle #1\rangle}
\newcommand{\meanBB}{\overline{\mbox{\boldmath $B$}}{}}{}
\newcommand{\dd}{{\rm d} {}}
\def \Rm  {\mbox{Re}_{\rm M}}
\def \Rey  {\mbox{Re}}
\def \omc  {\omega_{\rm c}}
\def \Tl  {T_{\rm L}}
\def \Teta  {T_{\eta}}
%\def \kf  {\k_{\rm f}}
%AB: should not be bold, I guess
\def \kf  {k_{\rm f}}
%\def \kone  {\k_{\rm 1}}
%AB: should not be bold, I guess
\def \kone  {k_{\rm 1}}
\def \urms  {u_{\rm rms}}
\def \lr  {L_{\rm r}}
\def \lt  {L_{\theta}}
\def \lp  {L_{\phi}}
\def \Hm {H_{\rm M}}
\def \BB {\bm B}
\def \B {\bm B}
\def \Br {{\bm B}^{\rm ref}}
\def \A {\bm A}
\def \Ar {{\bm A}^{\rm ref}}
\def \curl {{\bm \nabla}\times}
\def \Urms {U_{\rm rms}}
\def \etat {\eta_{\rm t}}
\def \Tf {T_{\rm f}}
\def \Re  {\mbox{Re}}
\def \Rm  {\mbox{Re}_{\rm M}}
\def \Pm  {\mbox{Pr}_{\rm M}}
\def \cs  {c_{\rm s}}
\def \kf  {k_{\rm f}}
\def \EK  {E_{\rm K}}
\def \EL  {E_{\rm L}}
\def \EM  {E_{\rm M}}
\def \kgm  {k_{\rm gm}}
\def \tl {\tau_{\rm L}}
%AB: what should this be? large-scale turnover time
\def \lf {L_{\rm f}}
\def \urms {u_{\rm rms}}
\def \Ek {E_{\rm K}}
\def \Em {E_{\rm M}}
\def \El {E_{\rm L}}
\def \Hk {H_{\rm K}}
\def \BB {\bm B}
\def \alpk {\alpha_{\rm K}}
\def \alpm {\alpha_{\rm M}}
 \def \ca {C_{\alpha}}
%\def\onethird{{\textstyle{1\over3}}}
\newcommand{\pd}{\partial}
\newcommand{\ADD}[1]{\textcolor{blue}{#1}}
\newcommand{\COMMENT}[1]{\textcolor{green}{#1}}
\newcommand{\DEL}[1]{\textcolor{red}{\sout{#1}}}
\newcommand{\apj}{ApJ}

